Formal Semantics and Formally Verified Validation for Temporal Planning

We present a simple and concise semantics for temporal planning. Our semantics are developed and formalised in the logic of the interactive theorem prover Isabelle/HOL. We derive from those semantics a validation algorithm for temporal planning and show, using a formal proof in Isabelle/HOL, that this validation algorithm implements our semantics. We experimentally evaluate our verified validation algorithm and show that it is practical.

==> test_out_scatter_lrz.txt <==
x y label
1 0.020 val
1 0.149 our
1 0.013 val
1 0.042 our
1 0.020 val
1 0.241 our
1 0.015 val
1 0.055 our
1 0.013 val
1 0.032 our
1 0.015 val
1 0.060 our
1 0.012 val
1 0.023 our
1 0.012 val
1 0.022 our
1 0.012 val
1 0.036 our
1 0.017 val
1 0.204 our
1 0.020 val
1 0.269 our
1 0.018 val
1 0.127 our
1 0.013 val
1 0.038 our
1 0.014 val
1 0.063 our
1 0.018 val
1 0.123 our
1 0.015 val
1 0.058 our
1 0.013 val
1 0.048 our
1 0.015 val
1 0.077 our
1 0.006 val
1 0.059 our
1 0.014 val
1 0.047 our
1 0.019 val
1 0.188 our
1 0.017 val
1 0.174 our
1 0.017 val
1 0.152 our
1 0.012 val
1 0.032 our
1 0.016 val
1 0.164 our
1 0.024 val
1 0.114 our
1 0.017 val
1 0.093 our
1 0.016 val
1 0.077 our
1 0.013 val
1 0.051 our
1 0.012 val
1 0.033 our
1 0.012 val
1 0.036 our
1 0.013 val
1 0.052 our
1 0.014 val
1 0.067 our
1 0.019 val
1 0.217 our
1 0.013 val
1 0.047 our
1 0.016 val
1 0.155 our
1 0.015 val
1 0.081 our
1 0.013 val
1 0.042 our
1 0.017 val
1 0.181 our
1 0.014 val
1 0.054 our
1 0.014 val
1 0.050 our
1 0.014 val
1 0.041 our
1 0.013 val
1 0.050 our
1 0.015 val
1 0.060 our
1 0.014 val
1 0.063 our
1 0.018 val
1 0.164 our
1 0.018 val
1 0.119 our
1 0.015 val
1 0.107 our
1 0.013 val
1 0.047 our
1 0.017 val
1 0.087 our
1 0.014 val
1 0.039 our
1 0.020 val
1 0.135 our
1 0.013 val
1 0.032 our
1 0.015 val
1 0.054 our
1 0.012 val
1 0.030 our
1 0.012 val
1 0.031 our
1 0.013 val
1 0.040 our
1 0.010 val
1 0.076 our
1 0.013 val
1 0.039 our
1 0.013 val
1 0.044 our
1 0.014 val
1 0.088 our
1 0.007 val
1 0.050 our
1 0.013 val
1 0.042 our
1 0.007 val
1 0.044 our
1 0.018 val
1 0.096 our
1 0.006 val
1 0.028 our
1 0.013 val
1 0.076 our
1 0.015 val
1 0.065 our
1 0.015 val
1 0.053 our
1 0.012 val
1 0.028 our
1 0.011 val
1 0.033 our
1 0.006 val
1 0.037 our
1 0.014 val
1 0.115 our
1 0.013 val
1 0.037 our
1 0.014 val
1 0.042 our
1 0.013 val
1 0.042 our
1 0.013 val
1 0.041 our
1 0.014 val
1 0.065 our
1 0.012 val
1 0.038 our
2 0.010 val
2 0.152 our
2 0.014 val
2 0.052 our
2 0.023 val
2 0.484 our
2 0.015 val
2 0.071 our
2 0.013 val
2 0.055 our
2 0.015 val
2 0.071 our
2 0.018 val
2 0.112 our
2 0.012 val
2 0.044 our
2 0.013 val
2 0.054 our
2 0.017 val
2 0.107 our
2 0.013 val
2 0.053 our
2 0.022 val
2 0.265 our
2 0.014 val
2 0.050 our
2 0.012 val
2 0.043 our
2 0.017 val
2 0.084 our
2 0.013 val
2 0.045 our
2 0.012 val
2 0.037 our
2 0.022 val
2 0.306 our
2 0.018 val
2 0.131 our
2 0.013 val
2 0.055 our
2 0.016 val
2 0.103 our
2 0.018 val
2 0.183 our
2 0.015 val
2 0.066 our
2 0.023 val
2 0.421 our
2 0.013 val
2 0.035 our
2 0.019 val
2 0.178 our
2 0.019 val
2 0.233 our
2 0.017 val
2 0.163 our
2 0.012 val
2 0.038 our
2 0.013 val
2 0.043 our
2 0.013 val
2 0.051 our
2 0.017 val
2 0.133 our
2 0.016 val
2 0.084 our
2 0.032 val
2 0.454 our
2 0.014 val
2 0.059 our
2 0.016 val
2 0.082 our
2 0.012 val
2 0.043 our
2 0.015 val
2 0.080 our
2 0.012 val
2 0.026 our
2 0.020 val
2 0.216 our
2 0.019 val
2 0.195 our
2 0.016 val
2 0.086 our
2 0.012 val
2 0.037 our
2 0.012 val
2 0.037 our
2 0.014 val
2 0.069 our
2 0.014 val
2 0.063 our
2 0.012 val
2 0.045 our
2 0.016 val
2 0.092 our
2 0.022 val
2 0.269 our
2 0.012 val
2 0.037 our
2 0.015 val
2 0.089 our
2 0.014 val
2 0.069 our
2 0.008 val
2 0.085 our
2 0.013 val
2 0.057 our
2 0.014 val
2 0.064 our
2 0.020 val
2 0.198 our
2 0.016 val
2 0.077 our
2 0.017 val
2 0.134 our
2 0.016 val
2 0.107 our
2 0.013 val
2 0.057 our
2 0.006 val
2 0.040 our
2 0.014 val
2 0.055 our
2 0.008 val
2 0.087 our
2 0.020 val
2 0.171 our
2 0.015 val
2 0.128 our
3 0.012 val
3 0.039 our
3 0.017 val
3 0.095 our
3 0.011 val
3 0.034 our
3 0.014 val
3 0.051 our
3 0.015 val
3 0.057 our
3 0.019 val
3 0.136 our
3 0.011 val
3 0.039 our
3 0.013 val
3 0.050 our
3 0.016 val
3 0.108 our
3 0.012 val
3 0.038 our
3 0.018 val
3 0.176 our
3 0.012 val
3 0.040 our
3 0.017 val
3 0.189 our
3 0.020 val
3 0.220 our
3 0.014 val
3 0.056 our
3 0.012 val
3 0.036 our
3 0.017 val
3 0.079 our
3 0.011 val
3 0.031 our
3 0.011 val
3 0.040 our
3 0.012 val
3 0.037 our
3 0.015 val
3 0.057 our
3 0.020 val
3 0.255 our
3 0.012 val
3 0.044 our
3 0.011 val
3 0.033 our
3 0.016 val
3 0.107 our
3 0.011 val
3 0.031 our
3 0.020 val
3 0.300 our
3 0.015 val
3 0.102 our
3 0.018 val
3 0.107 our
3 0.011 val
3 0.034 our
3 0.011 val
3 0.035 our
3 0.015 val
3 0.098 our
3 0.013 val
3 0.043 our
3 0.011 val
3 0.039 our
3 0.011 val
3 0.033 our
3 0.010 val
3 0.031 our
3 0.014 val
3 0.056 our
3 0.011 val
3 0.031 our
3 0.011 val
3 0.037 our
3 0.013 val
3 0.060 our
3 0.010 val
3 0.034 our
3 0.011 val
3 0.035 our
3 0.015 val
3 0.121 our
3 0.009 val
3 0.024 our
3 0.012 val
3 0.043 our
3 0.010 val
3 0.030 our
3 0.020 val
3 0.271 our
3 0.017 val
3 0.096 our
3 0.012 val
3 0.038 our
3 0.019 val
3 0.126 our
3 0.014 val
3 0.056 our
3 0.016 val
3 0.067 our
3 0.012 val
3 0.039 our
3 0.011 val
3 0.033 our
3 0.014 val
3 0.101 our
3 0.016 val
3 0.123 our
3 0.014 val
3 0.056 our
3 0.011 val
3 0.034 our
3 0.011 val
3 0.031 our
3 0.017 val
3 0.099 our
3 0.014 val
3 0.057 our
3 0.020 val
3 0.115 our
3 0.018 val
3 0.203 our
3 0.011 val
3 0.034 our
3 0.011 val
3 0.040 our
3 0.018 val
3 0.207 our
3 0.015 val
3 0.058 our
3 0.011 val
3 0.032 our
3 0.011 val
3 0.036 our
3 0.010 val
3 0.028 our
3 0.017 val
3 0.162 our
3 0.016 val
3 0.085 our
3 0.016 val
3 0.080 our
3 0.017 val
3 0.078 our
3 0.013 val
3 0.056 our
3 0.014 val
3 0.055 our
3 0.011 val
3 0.033 our
3 0.011 val
3 0.036 our
3 0.011 val
3 0.034 our
3 0.011 val
3 0.034 our
3 0.011 val
3 0.038 our
3 0.011 val
3 0.038 our
3 0.011 val
3 0.041 our
3 0.017 val
3 0.173 our
3 0.014 val
3 0.071 our
3 0.014 val
3 0.056 our
3 0.011 val
3 0.033 our
3 0.014 val
3 0.056 our
3 0.015 val
3 0.090 our
3 0.011 val
3 0.036 our
3 0.014 val
3 0.055 our
3 0.011 val
3 0.038 our
3 0.014 val
3 0.056 our
3 0.011 val
3 0.034 our
3 0.019 val
3 0.115 our
3 0.013 val
3 0.043 our
3 0.013 val
3 0.063 our
3 0.015 val
3 0.143 our
3 0.011 val
3 0.029 our
3 0.012 val
3 0.048 our
3 0.016 val
3 0.123 our
3 0.018 val
3 0.179 our
3 0.011 val
3 0.034 our
3 0.013 val
3 0.058 our
3 0.010 val
3 0.032 our
3 0.012 val
3 0.040 our
3 0.012 val
3 0.052 our
3 0.016 val
3 0.173 our
3 0.011 val
3 0.033 our
3 0.013 val
3 0.057 our
3 0.013 val
3 0.054 our
3 0.011 val
3 0.031 our
3 0.010 val
3 0.028 our
3 0.018 val
3 0.100 our
3 0.018 val
3 0.085 our
3 0.011 val
3 0.023 our
3 0.013 val
3 0.082 our
3 0.011 val
3 0.030 our
3 0.011 val
3 0.035 our
3 0.011 val
3 0.035 our
3 0.018 val
3 0.203 our
3 0.015 val
3 0.059 our
3 0.012 val
3 0.036 our
3 0.014 val
3 0.058 our
3 0.014 val
3 0.062 our
3 0.019 val
3 0.240 our
3 0.014 val
3 0.059 our
3 0.011 val
3 0.032 our
3 0.011 val
3 0.037 our
3 0.011 val
3 0.035 our
3 0.011 val
3 0.037 our
3 0.014 val
3 0.084 our
3 0.011 val
3 0.035 our
3 0.011 val
3 0.031 our
3 0.014 val
3 0.094 our
3 0.011 val
3 0.031 our
3 0.018 val
3 0.108 our
3 0.015 val
3 0.132 our
3 0.011 val
3 0.031 our
3 0.015 val
3 0.064 our
3 0.013 val
3 0.038 our
3 0.006 val
3 0.034 our
3 0.015 val
3 0.054 our
3 0.010 val
3 0.027 our
3 0.011 val
3 0.030 our
3 0.015 val
3 0.058 our
3 0.012 val
3 0.037 our
3 0.007 val
3 0.051 our
3 0.015 val
3 0.057 our
3 0.013 val
3 0.045 our
3 0.010 val
3 0.024 our
3 0.007 val
3 0.028 our
3 0.011 val
3 0.033 our
3 0.007 val
3 0.059 our
3 0.013 val
3 0.038 our
3 0.013 val
3 0.050 our
3 0.014 val
3 0.053 our
4 0.013 val
4 0.035 our
4 0.012 val
4 0.034 our
4 0.012 val
4 0.035 our
4 0.012 val
4 0.023 our
4 0.012 val
4 0.033 our
4 0.012 val
4 0.036 our
4 0.011 val
4 0.032 our
4 0.012 val
4 0.032 our
4 0.012 val
4 0.034 our
4 0.012 val
4 0.037 our
4 0.012 val
4 0.036 our
4 0.012 val
4 0.034 our
4 0.011 val
4 0.037 our
4 0.013 val
4 0.034 our
4 0.012 val
4 0.040 our
4 0.011 val
4 0.035 our
4 0.012 val
4 0.039 our
4 0.012 val
4 0.035 our
4 0.012 val
4 0.037 our
4 0.012 val
4 0.034 our
4 0.011 val
4 0.019 our
4 0.012 val
4 0.023 our
4 0.012 val
4 0.025 our
4 0.012 val
4 0.022 our
4 0.013 val
4 0.027 our
4 0.013 val
4 0.026 our
4 0.012 val
4 0.023 our
4 0.013 val
4 0.023 our
4 0.012 val
4 0.038 our
4 0.012 val
4 0.038 our
4 0.012 val
4 0.037 our
4 0.012 val
4 0.021 our
4 0.012 val
4 0.033 our
4 0.012 val
4 0.032 our
4 0.012 val
4 0.038 our
4 0.012 val
4 0.038 our
4 0.013 val
4 0.040 our
4 0.015 val
4 0.042 our
4 0.013 val
4 0.022 our
4 0.013 val
4 0.032 our
4 0.012 val
4 0.033 our
4 0.012 val
4 0.038 our
4 0.012 val
4 0.037 our
4 0.012 val
4 0.038 our
4 0.012 val
4 0.036 our
4 0.013 val
4 0.036 our
4 0.013 val
4 0.035 our
4 0.013 val
4 0.035 our
4 0.012 val
4 0.037 our
4 0.013 val
4 0.038 our
4 0.012 val
4 0.035 our
4 0.013 val
4 0.033 our
4 0.012 val
4 0.040 our
4 0.013 val
4 0.039 our
4 0.012 val
4 0.036 our
4 0.012 val
4 0.035 our
4 0.013 val
4 0.033 our
4 0.013 val
4 0.040 our
4 0.006 val
4 0.034 our
4 0.013 val
4 0.034 our
4 0.012 val
4 0.033 our
4 0.012 val
4 0.032 our
4 0.012 val
4 0.036 our
4 0.006 val
4 0.034 our
4 0.012 val
4 0.033 our
4 0.007 val
4 0.033 our
4 0.012 val
4 0.038 our
4 0.006 val
4 0.032 our
4 0.010 val
4 0.034 our
4 0.011 val
4 0.034 our
4 0.013 val
4 0.025 our
4 0.005 val
4 0.031 our
4 0.012 val
4 0.034 our
4 0.012 val
4 0.035 our
4 0.012 val
4 0.033 our
4 0.011 val
4 0.033 our
4 0.012 val
4 0.032 our
4 0.006 val
4 0.033 our
4 0.013 val
4 0.036 our
4 0.012 val
4 0.032 our
4 0.010 val
4 0.033 our
4 0.007 val
4 0.036 our
4 0.012 val
4 0.034 our
4 0.012 val
4 0.035 our
4 0.012 val
4 0.035 our
5 0.013 val
5 0.063 our
5 0.013 val
5 0.061 our
5 0.012 val
5 0.039 our
5 0.012 val
5 0.036 our
5 0.013 val
5 0.060 our
5 0.014 val
5 0.094 our
5 0.014 val
5 0.061 our
5 0.012 val
5 0.040 our
5 0.012 val
5 0.029 our
5 0.013 val
5 0.049 our
5 0.014 val
5 0.050 our
5 0.015 val
5 0.082 our
5 0.013 val
5 0.067 our
5 0.013 val
5 0.062 our
5 0.014 val
5 0.059 our
5 0.014 val
5 0.085 our
5 0.015 val
5 0.082 our
5 0.012 val
5 0.039 our
5 0.015 val
5 0.080 our
5 0.013 val
5 0.061 our
5 0.016 val
5 0.141 our
5 0.012 val
5 0.060 our
5 0.012 val
5 0.040 our
5 0.015 val
5 0.093 our
5 0.009 val
5 0.038 our
5 0.013 val
5 0.057 our
5 0.016 val
5 0.078 our
5 0.015 val
5 0.056 our
5 0.008 val
5 0.085 our
5 0.013 val
5 0.068 our
6 0.014 val
6 0.045 our
6 0.015 val
6 0.059 our
7 0.011 val
7 0.038 our
7 0.012 val
7 0.046 our
7 0.010 val
7 0.022 our
7 0.011 val
7 0.048 our
7 0.011 val
7 0.029 our
7 0.012 val
7 0.047 our
7 0.011 val
7 0.047 our
7 0.010 val
7 0.034 our
7 0.011 val
7 0.044 our
7 0.011 val
7 0.038 our
7 0.011 val
7 0.038 our
7 0.011 val
7 0.035 our
7 0.010 val
7 0.034 our
7 0.012 val
7 0.050 our
7 0.011 val
7 0.045 our
7 0.011 val
7 0.042 our
7 0.011 val
7 0.040 our
7 0.011 val
7 0.046 our
7 0.011 val
7 0.043 our
7 0.010 val
7 0.030 our
7 0.011 val
7 0.036 our
7 0.010 val
7 0.028 our
7 0.011 val
7 0.038 our
7 0.011 val
7 0.034 our
7 0.011 val
7 0.039 our
7 0.011 val
7 0.036 our
7 0.010 val
7 0.029 our
7 0.010 val
7 0.032 our
7 0.011 val
7 0.034 our
7 0.010 val
7 0.031 our
7 0.010 val
7 0.031 our
7 0.010 val
7 0.031 our
7 0.010 val
7 0.032 our
7 0.012 val
7 0.038 our
7 0.011 val
7 0.036 our
7 0.011 val
7 0.033 our
7 0.011 val
7 0.034 our
7 0.011 val
7 0.035 our
7 0.011 val
7 0.034 our
8 0.012 val
8 0.043 our
8 0.013 val
8 0.037 our
8 0.012 val
8 0.034 our
8 0.012 val
8 0.035 our
8 0.013 val
8 0.042 our
8 0.012 val
8 0.036 our
8 0.013 val
8 0.040 our
8 0.012 val
8 0.043 our
8 0.011 val
8 0.029 our
8 0.012 val
8 0.037 our
8 0.012 val
8 0.036 our
8 0.013 val
8 0.045 our
8 0.012 val
8 0.032 our
8 0.012 val
8 0.038 our
8 0.023 val
8 0.030 our
8 0.012 val
8 0.038 our
8 0.012 val
8 0.037 our
8 0.012 val
8 0.041 our
9 0.016 val
9 0.108 our
9 0.022 val
9 0.228 our
9 0.017 val
9 0.110 our
9 0.020 val
9 0.195 our
9 0.016 val
9 0.057 our
9 0.018 val
9 0.198 our
9 0.016 val
9 0.106 our
9 0.021 val
9 0.148 our
9 0.019 val
9 0.219 our
9 0.026 val
9 0.493 our
9 0.022 val
9 0.202 our
9 0.015 val
9 0.078 our
9 0.031 val
9 0.606 our
9 0.017 val
9 0.105 our
9 0.020 val
9 0.160 our
9 0.017 val
9 0.111 our
9 0.027 val
9 0.138 our
9 0.017 val
9 0.085 our
9 0.017 val
9 0.107 our
9 0.014 val
9 0.071 our
9 0.015 val
9 0.051 our
10 0.014 val
10 0.040 our
10 0.016 val
10 0.071 our
10 0.017 val
10 0.062 our
10 0.013 val
10 0.039 our
10 0.013 val
10 0.029 our
10 0.013 val
10 0.037 our
10 0.013 val
10 0.037 our
10 0.016 val
10 0.059 our
10 0.014 val
10 0.051 our
10 0.015 val
10 0.062 our
10 0.013 val
10 0.037 our
10 0.013 val
10 0.036 our
10 0.015 val
10 0.050 our
10 0.013 val
10 0.039 our
10 0.013 val
10 0.040 our
10 0.015 val
10 0.052 our
11 0.013 val
11 0.051 our
11 0.017 val
11 0.100 our
11 0.016 val
11 0.089 our
11 0.014 val
11 0.061 our
11 0.013 val
11 0.053 our
11 0.016 val
11 0.102 our
11 0.014 val
11 0.078 our
11 0.024 val
11 0.643 our
11 0.007 val
11 0.083 our
11 0.025 val
11 0.732 our
11 0.013 val
11 0.064 our
11 0.017 val
11 0.080 our
11 0.014 val
11 0.089 our
11 0.017 val
11 0.089 our
11 0.027 val
11 0.947 our
11 0.017 val
11 0.081 our
11 0.015 val
11 0.128 our
11 0.018 val
11 0.136 our
11 0.019 val
11 0.176 our
11 0.019 val
11 0.189 our
11 0.016 val
11 0.093 our
11 0.013 val
11 0.074 our
11 0.014 val
11 0.078 our
11 0.014 val
11 0.082 our
11 0.014 val
11 0.079 our
11 0.016 val
11 0.128 our
11 0.017 val
11 0.181 our
11 0.019 val
11 0.264 our
11 0.017 val
11 0.088 our
11 0.015 val
11 0.088 our
11 0.015 val
11 0.099 our
11 0.017 val
11 0.087 our
11 0.016 val
11 0.106 our
11 0.014 val
11 0.057 our
11 0.013 val
11 0.059 our
11 0.015 val
11 0.077 our
11 0.013 val
11 0.061 our
11 0.017 val
11 0.087 our
11 0.016 val
11 0.091 our
11 0.014 val
11 0.076 our
11 0.013 val
11 0.055 our
11 0.014 val
11 0.073 our
11 0.013 val
11 0.061 our
11 0.016 val
11 0.089 our
11 0.016 val
11 0.120 our
11 0.013 val
11 0.038 our
11 0.013 val
11 0.036 our
11 0.013 val
11 0.048 our
11 0.015 val
11 0.081 our

